Convex Optimization of Linear Impulsive Rendezvous

This note aims at providing a concise and self-contained document that describes a clear and easy-to-understand method, that could be useful for a reader that is approaching the linear-impulsive rendezvous topic for the first time, but that is also flexible enough to accommodate problem variations, such as additional constraints like bounded-magnitude DV, or direction constraints with minor modifications.

==> plain_language_summary.txt <==
This note proposes a convex approach for the optimization of time-fixed non-cooperative rendezvous problems in a linear relative dynamic field. The problem is transformed into a convex one and, as a result, convergence towards the global optimum is guaranteed in a short time regardless of the initialization.

